Kinetic Integrals in the Kinetic Theory of dissipative gases

The kinetic theory of gases, including Granular Gases, is based on the Boltzmann equation. Many properties of the gas, from the characteristics of the velocity distribution function to the transport coefficients may be expressed in terms of functions of the collision integral which we call kinetic integrals. Although the evaluation of these functions is conceptually straightforward, technically it is frequently rather cumbersome. We report here a method for the analytical evaluation of kinetic integrals using computer algebra. We apply this method for the computation of some properties of Granular Gases, ranging from the moments of the velocity distribution function to the transport coefficients. For their technical complexity most of these quantities cannot be computed manually.

==> KineticIntegralPackageDim.txt <==
\plist{xx}
restart;
\end{Verbatim}
\end{thisone}  
\plist{DefJ}
DefJ:=proc()
 global J:
 unprotect(J):
 if(assigned(DIM)) then
  J:=proc(k::integer,l::integer,m::integer,n::integer,
   p::integer,a::integer)
   local J0, J1, J2, beta, gamma, omega:
   beta:=m->Pi^((DIM-1)/2)*GAMMA((m+1)/2)/GAMMA((m+DIM)/2):
   gamma:=m->2^(-m/2)*GAMMA((m+DIM)/2)/GAMMA(DIM/2):
   omega:=2*Pi^(DIM/2)/GAMMA(DIM/2):
   J0:=(k,l,m,p,a)->(-1)^p*(1+(-1)^m)*2^(l+m+p+a+1)/omega*beta(p+a+1)
    *beta(m)*gamma(k+m)*gamma(l+m+p+a+1):
   J1:=(k,l,m,p,a)->(-1)^(p+1)*(1+(-1)^(m+1))*2^(l+m+p+a+1)/omega*beta(p+a+2)
    *beta(m+1)*gamma(k+m+1)*gamma(l+m+p+a+1): 
   J2:=(k,l,m,p,a)->(-1)^p*(1+(-1)^m)*2^(l+m+p+a+1)/omega*gamma(k+m+2)
    *gamma(l+m+p+a+1)*((DIM*beta(p+a+3)-beta(p+a+1))*beta(m+2)
    +(beta(p+a+1)-beta(p+a+3))*beta(m))/(DIM-1):
   simplify(1/2*J0(k,l,m,p,a/5)*(n-1)*(n-2)-J1(k,l,m,p,a/5)*n*(n-2)
    +1/2*J2(k,l,m,p,a/5)*n*(n-1)):
   end:
   protect('J'):
   printf("Basic Integrals will be evaluated\n"):
 else
  ERROR(`Dimension undefined`):
 fi:
end:
\end{Verbatim}
\end{thisone}  
\plist{unDefJ} 
unDefJ:=proc()
  global J:
  if (assigned(J)) then
    unprotect(J):
    unassign('J');
  fi;
  printf("Basic Integrals will not be evaluated\n"):
end:
\end{Verbatim}
\end{thisone}  
\plist{DefDimension} 
DefDimension:=proc(d::integer)
  global DIM:
  unprotect('DIM'):
  DIM:=d:
  printf("Dimension = %d\n",d):
  protect('DIM'):
  DefS():
  if (assigned(J)) then
    DefJ():
  fi:
end:
\end{Verbatim}
\end{thisone}  
\plist{DefS} 
DefS:=proc()
 global S:
 if(assigned(DIM)) then
  unprotect('S'):
  S:=proc(a::integer,x::algebraic)
   local r,xx:
   xx:=subs(c1p=C+1/2*c12,x):
   xx:=subs(c2p=C-1/2*c12,xx):
   xx:=subs(c1a=C+1/2*c12-1/2*(1+epsilon)*c12DOTe*e,xx):
   xx:=subs(c2a=C-1/2*c12+1/2*(1+epsilon)*c12DOTe*e,xx):
   xx:=expand(xx^2):
   xx:=algsubs(C*c12=CDOTc12,xx):
   if(a=0)then
    r:=1:
   elif (a=1) then
    r:=-xx+DIM/2:
   elif (a=2) then
    r:=xx^2/2 - (DIM+2)*xx/2 +(DIM+2)*DIM/8:
   else
    ERROR(`invalid argument`,a):
   fi:
   r:=factor(r):
   end:
  protect('S'):
  printf("Sonine polynomials defined\n"):
 else
  ERROR(`Dimension undefined`):
 fi:
end:
\end{Verbatim}
\end{thisone}  
\plist{getJexpr} 
getJexpr:=proc(epstype::integer,expr::algebraic,
 ou::integer)
 global di,ddi:
 local Expr,termJ,it,term,ko,epow,aa,k,l,m,n,p,a2pow,
 vareps,C1expl,C1omega0,C12omega1:
 Expr:=subs(c2pDOTc1p=c1pDOTc2p,expr);
 Expr:=subs(c2aDOTc1a=c1aDOTc2a,Expr);
 Expr:=subs(c1pDOTc1a=c1aDOTc1p,Expr);
 Expr:=subs(c2pDOTc2a=c2aDOTc2p,Expr);
 Expr:=subs(c2pDOTc1a=c1aDOTc2p,Expr);
 Expr:=subs(c2aDOTc1p=c1pDOTc2a,Expr);
 Expr:=subs(c1pDOTc1p=(C*C+1/4*c12*c12+CDOTc12),Expr);
 Expr:=subs(c2pDOTc2p=(C*C+1/4*c12*c12-CDOTc12),Expr);
 Expr:=subs(c1pDOTc2p=(C*C-1/4*c12*c12),Expr);
 Expr:=subs(c1aDOTc1a=(C*C+1/4*c12*c12-(1-epsilon*epsilon)/4*c12DOTe*c12DOTe+CDOTc12
  -(1+epsilon)*CDOTe*c12DOTe),Expr);
 Expr:=subs(c2aDOTc2a=(C*C+1/4*c12*c12-(1-epsilon*epsilon)/4*c12DOTe*c12DOTe-CDOTc12
  +(1+epsilon)*CDOTe*c12DOTe),Expr);
 Expr:=subs(c1aDOTc2a=(C*C-1/4*c12*c12+(1-epsilon*epsilon)/4*c12DOTe*c12DOTe),Expr);
 Expr:=subs(c1aDOTc1p=(C*C+1/4*c12*c12+CDOTc12-(1+epsilon)/2*CDOTe*c12DOTe
  -(1+epsilon)/4*c12DOTe*c12DOTe),Expr);
 Expr:=subs(c2aDOTc2p=(C*C+1/4*c12*c12-CDOTc12+(1+epsilon)/2*CDOTe*c12DOTe
  -(1+epsilon)/4*c12DOTe*c12DOTe),Expr);
 Expr:=subs(c1aDOTc2p=(C*C-1/4*c12*c12-(1+epsilon)/2*CDOTe*c12DOTe
  +(1+epsilon)/4*c12DOTe*c12DOTe),Expr);
 Expr:=subs(c1pDOTc2a=(C*C-1/4*c12*c12+(1+epsilon)/2*CDOTe*c12DOTe
  +(1+epsilon)/4*c12DOTe*c12DOTe),Expr);
 if(epstype=0) then
  Expr:=expand(Expr):
 elif(epstype=1) then
  vareps:=1-C1*dprime*absc12DOTe5+3/5*C1^2*dprime^2*absc12DOTe5^2:
  Expr:=expand(algsubs(epsilon=vareps,Expr)):
 else
  ERROR(`invalid argument`,epstype):
 fi:
 Expr:=expand(simplify(Expr)):
 termJ:=0:
 printf("expressing %d terms in form of Basic Integrals\n",
  nops(Expr)):
 for it from 1 to nops(Expr) do
  term:=op(it,Expr):
  ko:=coeffs(term,{epsilon,absc12DOTe5,C,c12,CDOTc12,CDOTe,c12DOTe,a2}):
  epow:=degree(term,epsilon):
  aa:=degree(term,absc12DOTe5):
  k:=degree(term,C):
  l:=degree(term,c12):
  m:=degree(term,CDOTc12):
  n:=degree(term,CDOTe):
  p:=degree(term,c12DOTe):
  a2pow:=degree(term,a2):
  termJ:=termJ+epsilon^epow*ko*a2^a2pow*J(k,l,m,n,p,aa):
  di[it]:=ko*epsilon^epow*c12DOTe^aa*C^k*c12^l*CDOTc12^m*CDOTe^n*c12DOTe^p*a2^a2pow:
  ddi[it]:=term:
  if(simplify(di[it]-ddi[it])!=0) then
   ERROR(`error evaluating term`,it,`. see di[], ddi[]`):
  fi:
 od:
 termJ:=simplify(termJ):
 if (ou=1) then
  C1expl:=GAMMA(3/5)*sqrt(Pi)/(2^(1/5)*5^(2/5)*GAMMA(21/10));
  termJ:=subs(C1=C1expl,termJ):
  expand(evalf(termJ)):
 elif (ou=0) then
  factor(simplify(termJ)):
 elif (ou=2) then 
  C1omega0:=omega0/(2*sqrt(2*Pi)*2^(1/10)*GAMMA(21/10)):
  C12omega1:=omega1/(sqrt(2*Pi)*2^(1/5)*GAMMA(16/5)):
  termJ:=taylor(termJ,dprime=0,3):
  termJ:=normal(simplify(termJ,GAMMA,trig));
  termJ:=subs(C1^2=C12omega1,termJ);
  termJ:=subs(C1=C1omega0,termJ);
  termJ:=normal(simplify(termJ));
 else
  ERROR(`invalid argument`,ou):
 fi:
end:
\end{Verbatim}
\end{thisone}  
\plist{KIinit} 
KIinit:=proc()
  global Delta2,Delta4:
  unprotect('Delta2','Delta4'):
  Delta2:=(1/2*epsilon^2-1/2)*c12DOTe^2:
  Delta4:=(-4*epsilon-4)*CDOTe*c12DOTe*CDOTc12
   +(1/8-1/4*epsilon^2+1/8*epsilon^4)*c12DOTe^4
   +(-1/4+1/4*epsilon^2)*c12^2*c12DOTe^2
   +(2*epsilon^2+2+4*epsilon)*c12DOTe^2*CDOTe^2
   +(epsilon^2-1)*C^2*c12DOTe^2:
  protect('Delta2','Delta4'):
end:
\end{Verbatim}
\end{thisone}  
\plist{makePackage} 
KineticIntegral:=table():
KineticIntegral[KIinit]:=eval(KIinit):
KineticIntegral[DefJ]:=eval(DefJ):
KineticIntegral[unDefJ]:=eval(unDefJ):
KineticIntegral[getJexpr]:=eval(getJexpr):
KineticIntegral[DefDimension]:=eval(DefDimension):
KineticIntegral[DefS]:=eval(DefS):
save KineticIntegral, `KineticIntegral.m`;
\end{Verbatim}
\end{thisone}  




